Visual Feedback for Players of Multi-Level Capture the Flag Games: Field Usability Study

Capture the Flag games represent a popular method of cybersecurity training. Providing meaningful insight into the training progress is essential for increasing learning impact and supporting participants' motivation, especially in advanced hands-on courses. In this paper, we investigate how to provide valuable post-game feedback to players of serious cybersecurity games through interactive visualizations. In collaboration with domain experts, we formulated user requirements that cover three cognitive perspectives: gameplay overview, person-centric view, and comparative feedback. Based on these requirements, we designed two interactive visualizations that provide complementary views on game results. They combine a known clustering and time-based visual approaches to show game results in a way that is easy to decode for players. The purposefulness of our visual feedback was evaluated in a usability field study with attendees of the Summer School in Cyber Security. The evaluation confirmed the adequacy of the two visualizations for instant post-game feedback. Despite our initial expectations, there was no strong preference for neither of the visualizations in solving different tasks.

==> supplementary materials/game-definition.json <==
{
    "name": "Exploitation",
    "levels": [
        {
            "number": 1,
            "name": "Gaining Access",
            "estimatedTime": 900,
            "points": 20,
            "hints": [
                {
                    "number": 1,
                    "points": 5
                },
                {
                    "number": 2,
                    "points": 10
                },
                {
                    "number": 3,
                    "points": 3
                }
            ]
        },
        {
            "number": 2,
            "name": "There must be some Vulnerability",
            "estimatedTime": 900,
            "points": 25,
            "hints": [
                {
                    "number": 1,
                    "points": 7
                },
                {
                    "number": 2,
                    "points": 8
                }
            ]
        },
        {
            "number": 3,
            "name": "Hack this  site",
            "estimatedTime": 900,
            "points": 25,
            "hints": [
                {
                    "number": 1,
                    "points": 8
                },
                {
                    "number": 2,
                    "points": 10
                }
            ]
        },
        {
            "number": 4,
            "name": "Final round",
            "estimatedTime": 900,
            "points": 30,
            "hints": [
                {
                    "number": 1,
                    "points": 10
                },
                {
                    "number": 2,
                    "points": 10
                },
                {
                    "number": 3,
                    "points": 3
                }
            ]
        }
    ],
    "estimatedTime": 3600
}
 


==> supplementary materials/user-events-log.csv <==
9003585,2018-08-24 15:47:01,00:00:00,1,Game started
9003579,2018-08-24 15:47:12,00:00:00,1,Game started
9003583,2018-08-24 15:47:58,00:00:00,1,Game started
9003584,2018-08-24 15:48:18,00:00:00,1,Game started
9003580,2018-08-24 15:48:28,00:00:00,1,Game started
9003586,2018-08-24 15:48:51,00:00:00,1,Game started
9003582,2018-08-24 15:49:20,00:00:00,1,Game started
9003576,2018-08-24 15:49:41,00:00:00,1,Game started
9003579,2018-08-24 15:51:33,00:04:20,1,Correct flag submited
9003575,2018-08-24 15:53:20,00:00:00,1,Game started
9003581,2018-08-24 15:57:07,00:00:00,1,Game started
9003582,2018-08-24 15:57:28,00:08:08,1,Correct flag submited
9003584,2018-08-24 15:57:39,00:09:21,1,Correct flag submited
9003585,2018-08-24 15:59:15,00:12:14,1,Correct flag submited
9003579,2018-08-24 16:00:00,00:08:27,2,Hint 1 taken
9003570,2018-08-24 16:00:47,00:00:00,1,Game started
9003571,2018-08-24 16:01:48,00:00:00,1,Game started
9003572,2018-08-24 16:02:23,00:00:00,1,Game started
9003577,2018-08-24 16:02:59,00:00:00,1,Game started
9003585,2018-08-24 16:03:18,00:04:03,2,Hint 1 taken
9003583,2018-08-24 16:03:37,00:15:39,1,Hint 2 taken
9003585,2018-08-24 16:04:11,00:04:55,2,Hint 2 taken
9003578,2018-08-24 16:05:00,00:00:00,1,Game started
9003570,2018-08-24 16:05:36,00:04:49,1,Correct flag submited
9003584,2018-08-24 16:06:26,00:08:47,2,Wrong flag submited:1001000
9003584,2018-08-24 16:06:33,00:08:54,2,Wrong flag submited:8877
9003579,2018-08-24 16:06:56,00:15:22,2,Correct flag submited
9003584,2018-08-24 16:08:57,00:11:18,2,Hint 2 taken
9003575,2018-08-24 16:09:16,00:15:55,1,Wrong flag submited:password
9003575,2018-08-24 16:09:23,00:16:02,1,Wrong flag submited:toor
9003575,2018-08-24 16:09:27,00:16:06,1,Wrong flag submited:admin
9003577,2018-08-24 16:09:41,00:06:42,1,Hint 3 taken
9003582,2018-08-24 16:09:47,00:12:19,2,Wrong flag submited:8966
9003579,2018-08-24 16:11:03,00:04:07,3,Correct flag submited
9003586,2018-08-24 16:11:41,00:22:49,1,Hint 2 taken
9003578,2018-08-24 16:11:54,00:06:53,1,Correct flag submited
9003582,2018-08-24 16:12:52,00:15:23,2,Wrong flag submited:9110
9003582,2018-08-24 16:12:56,00:15:28,2,Wrong flag submited:8977
9003582,2018-08-24 16:13:04,00:15:36,2,Wrong flag submited:8865
9003584,2018-08-24 16:13:08,00:15:29,2,Hint 1 taken
9003582,2018-08-24 16:13:14,00:15:46,2,Wrong flag submited:8784
9003582,2018-08-24 16:13:22,00:15:54,2,Wrong flag submited:8642
9003582,2018-08-24 16:13:34,00:16:06,2,Wrong flag submited:8623
9003582,2018-08-24 16:13:56,00:16:28,2,Wrong flag submited:8511
9003582,2018-08-24 16:14:11,00:16:43,2,Wrong flag submited:8068
9003582,2018-08-24 16:14:19,00:16:51,2,Wrong flag submited:8042
9003582,2018-08-24 16:14:23,00:16:55,2,Wrong flag submited:8043
9003582,2018-08-24 16:14:28,00:17:00,2,Wrong flag submited:7940
9003580,2018-08-24 16:14:59,00:26:31,1,Correct flag submited
9003575,2018-08-24 16:15:04,00:21:43,1,Wrong flag submited:kypolab
9003571,2018-08-24 16:15:21,00:13:32,1,Correct flag submited
9003577,2018-08-24 16:15:22,00:12:22,1,Correct flag submited
9003584,2018-08-24 16:17:10,00:19:30,2,Wrong flag submited:8819
9003575,2018-08-24 16:17:51,00:24:30,1,Correct flag submited
9003582,2018-08-24 16:18:18,00:20:50,2,Wrong flag submited:8819
9003582,2018-08-24 16:18:34,00:21:06,2,Wrong flag submited:8966
9003586,2018-08-24 16:18:41,00:29:50,1,Correct flag submited
9003583,2018-08-24 16:19:04,00:31:06,1,Correct flag submited
9003582,2018-08-24 16:19:40,00:22:11,2,Wrong flag submited:8489
9003581,2018-08-24 16:20:36,00:23:28,1,Correct flag submited
9003572,2018-08-24 16:21:01,00:18:37,1,Correct flag submited
9003576,2018-08-24 16:21:07,00:31:25,1,Correct flag submited
9003579,2018-08-24 16:21:40,00:10:36,4,Hint 1 taken
9003584,2018-08-24 16:22:33,00:24:53,2,Wrong flag submited:8819
9003584,2018-08-24 16:22:57,00:25:17,2,Wrong flag submited:9061
9003586,2018-08-24 16:24:22,00:05:40,2,Hint 2 taken
9003586,2018-08-24 16:24:23,00:05:41,2,Hint 1 taken
9003582,2018-08-24 16:25:37,00:28:09,2,Hint 1 taken
9003580,2018-08-24 16:26:12,00:11:13,2,Wrong flag submited:8819
9003574,2018-08-24 16:27:19,00:00:00,1,Game started
9003577,2018-08-24 16:27:19,00:11:57,2,Wrong flag submited:38163
9003574,2018-08-24 16:27:38,00:00:18,1,Correct flag submited
9003584,2018-08-24 16:28:15,00:30:36,2,Wrong flag submited:8489
9003580,2018-08-24 16:28:23,00:13:23,2,Wrong flag submited:8616
9003579,2018-08-24 16:28:24,00:17:20,4,Hint 2 taken
9003584,2018-08-24 16:29:04,00:31:25,2,Wrong flag submited:8730
9003580,2018-08-24 16:29:05,00:14:05,2,Wrong flag submited:8819
9003584,2018-08-24 16:29:22,00:31:42,2,Wrong flag submited:8819
9003577,2018-08-24 16:29:30,00:14:08,2,Wrong flag submited:8616
9003584,2018-08-24 16:29:49,00:32:09,2,Wrong flag submited:8215
9003583,2018-08-24 16:30:20,00:11:15,2,Hint 1 taken
9003578,2018-08-24 16:30:28,00:18:34,2,Correct flag submited
9003577,2018-08-24 16:30:33,00:15:10,2,Wrong flag submited:38163
9003580,2018-08-24 16:30:35,00:15:35,2,Wrong flag submited:8819
9003580,2018-08-24 16:30:46,00:15:46,2,Wrong flag submited:8818
9003580,2018-08-24 16:31:31,00:16:31,2,Wrong flag submited:8616
9003584,2018-08-24 16:31:38,00:33:59,2,Wrong flag submited:8126
9003584,2018-08-24 16:31:45,00:34:05,2,Help level accessed
9003571,2018-08-24 16:31:48,00:16:26,2,Hint 1 taken
9003577,2018-08-24 16:32:30,00:17:08,2,Wrong flag submited:8616
9003584,2018-08-24 16:32:37,00:34:57,2,Returned from help level
9003584,2018-08-24 16:32:43,00:35:04,2,Level cowardly skipped
9003577,2018-08-24 16:32:49,00:17:27,2,Wrong flag submited:8911
9003577,2018-08-24 16:33:25,00:18:03,2,Wrong flag submited:8818
9003578,2018-08-24 16:33:26,00:02:58,3,Correct flag submited
9003577,2018-08-24 16:33:55,00:18:33,2,Correct flag submited
9003579,2018-08-24 16:34:49,00:23:46,4,Hint 3 taken
9003575,2018-08-24 16:35:17,00:17:26,2,Wrong flag submited:twentyfourteen
9003581,2018-08-24 16:35:21,00:14:45,2,Hint 1 taken
9003581,2018-08-24 16:35:28,00:14:52,2,Hint 2 taken
9003571,2018-08-24 16:38:02,00:22:40,2,Wrong flag submited:8616
9003583,2018-08-24 16:38:16,00:19:11,2,Hint 2 taken
9003584,2018-08-24 16:38:17,00:05:34,3,Correct flag submited
9003571,2018-08-24 16:38:27,00:23:05,2,Wrong flag submited:8819
9003575,2018-08-24 16:38:42,00:20:50,2,Wrong flag submited:2014
9003575,2018-08-24 16:39:07,00:21:15,2,Wrong flag submited:0
9003575,2018-08-24 16:39:21,00:21:29,2,Wrong flag submited:8820
9003575,2018-08-24 16:39:26,00:21:34,2,Wrong flag submited:8820
9003575,2018-08-24 16:40:02,00:22:10,2,Wrong flag submited:8126
9003575,2018-08-24 16:40:10,00:22:19,2,Wrong flag submited:8111
9003575,2018-08-24 16:40:30,00:22:38,2,Wrong flag submited:8130
9003585,2018-08-24 16:40:34,00:41:18,2,Wrong flag submited:8819
9003575,2018-08-24 16:40:47,00:22:55,2,Wrong flag submited:8188
9003571,2018-08-24 16:41:00,00:25:39,2,Wrong flag submited:8616
9003575,2018-08-24 16:41:01,00:23:09,2,Wrong flag submited:8376
9003585,2018-08-24 16:41:11,00:41:55,2,Wrong flag submited:8730
9003575,2018-08-24 16:41:13,00:23:21,2,Wrong flag submited:8489
9003580,2018-08-24 16:41:15,00:26:16,2,Wrong flag submited:8111
9003575,2018-08-24 16:41:22,00:23:31,2,Wrong flag submited:8520
9003585,2018-08-24 16:41:27,00:42:11,2,Wrong flag submited:8765
9003585,2018-08-24 16:41:34,00:42:18,2,Wrong flag submited:8766
9003585,2018-08-24 16:41:39,00:42:23,2,Wrong flag submited:8768
9003575,2018-08-24 16:41:52,00:24:00,2,Wrong flag submited:8730
9003585,2018-08-24 16:42:03,00:42:47,2,Wrong flag submited:8807
9003580,2018-08-24 16:42:06,00:27:07,2,Wrong flag submited:8126
9003582,2018-08-24 16:42:09,00:44:41,2,Correct flag submited
9003585,2018-08-24 16:42:12,00:42:56,2,Wrong flag submited:8815
9003580,2018-08-24 16:42:15,00:27:15,2,Wrong flag submited:8130
9003580,2018-08-24 16:42:20,00:27:20,2,Wrong flag submited:8131
9003580,2018-08-24 16:42:23,00:27:23,2,Wrong flag submited:8132
9003585,2018-08-24 16:42:24,00:43:08,2,Wrong flag submited:8820
9003580,2018-08-24 16:42:32,00:27:32,2,Wrong flag submited:8133
9003585,2018-08-24 16:42:32,00:43:16,2,Wrong flag submited:8819
9003583,2018-08-24 16:42:32,00:23:28,2,Wrong flag submited:783
9003583,2018-08-24 16:42:37,00:23:32,2,Correct flag submited
9003585,2018-08-24 16:42:39,00:43:23,2,Wrong flag submited:8818
9003580,2018-08-24 16:42:40,00:27:40,2,Wrong flag submited:8186
9003585,2018-08-24 16:42:45,00:43:29,2,Wrong flag submited:8817
9003580,2018-08-24 16:42:46,00:27:46,2,Wrong flag submited:8187
9003575,2018-08-24 16:42:47,00:24:56,2,Wrong flag submited:8819
9003585,2018-08-24 16:42:51,00:43:36,2,Wrong flag submited:8816
9003580,2018-08-24 16:42:53,00:27:53,2,Wrong flag submited:8188
9003585,2018-08-24 16:42:58,00:43:42,2,Wrong flag submited:8815
9003585,2018-08-24 16:43:04,00:43:48,2,Wrong flag submited:8807
9003580,2018-08-24 16:43:07,00:28:07,2,Wrong flag submited:8358
9003580,2018-08-24 16:43:15,00:28:16,2,Wrong flag submited:8376
9003585,2018-08-24 16:43:16,00:44:00,2,Wrong flag submited:8768
9003575,2018-08-24 16:43:16,00:25:25,2,Wrong flag submited:8616
9003580,2018-08-24 16:43:40,00:28:40,2,Wrong flag submited:8377
9003580,2018-08-24 16:43:46,00:28:46,2,Wrong flag submited:8473
9003571,2018-08-24 16:43:46,00:28:25,2,Wrong flag submited:8489
9003580,2018-08-24 16:43:54,00:28:54,2,Wrong flag submited:8474
9003575,2018-08-24 16:43:56,00:26:04,2,Wrong flag submited:8130
9003575,2018-08-24 16:43:59,00:26:07,2,Wrong flag submited:8131
9003576,2018-08-24 16:44:04,00:22:57,2,Correct flag submited
9003585,2018-08-24 16:44:07,00:44:51,2,Wrong flag submited:9063
9003575,2018-08-24 16:44:08,00:26:17,2,Wrong flag submited:8132
9003571,2018-08-24 16:44:11,00:28:49,2,Wrong flag submited:8730
9003575,2018-08-24 16:44:11,00:26:19,2,Wrong flag submited:8133
9003580,2018-08-24 16:44:31,00:29:31,2,Wrong flag submited:8473
9003571,2018-08-24 16:44:33,00:29:12,2,Wrong flag submited:8819
9003580,2018-08-24 16:44:43,00:29:43,2,Wrong flag submited:8474
9003575,2018-08-24 16:44:49,00:26:57,2,Wrong flag submited:8819
9003580,2018-08-24 16:44:51,00:29:51,2,Wrong flag submited:8475
9003575,2018-08-24 16:44:59,00:27:07,2,Wrong flag submited:8818
9003580,2018-08-24 16:44:59,00:29:59,2,Wrong flag submited:8489
9003575,2018-08-24 16:45:01,00:27:10,2,Wrong flag submited:8818
9003585,2018-08-24 16:45:09,00:45:53,2,Wrong flag submited:7f37
9003575,2018-08-24 16:45:10,00:27:18,2,Wrong flag submited:8815
9003580,2018-08-24 16:45:10,00:30:10,2,Wrong flag submited:8489
9003575,2018-08-24 16:45:13,00:27:22,2,Wrong flag submited:8816¨
9003583,2018-08-24 16:45:14,00:02:37,3,Correct flag submited
9003575,2018-08-24 16:45:17,00:27:25,2,Wrong flag submited:8817
9003580,2018-08-24 16:45:18,00:30:18,2,Wrong flag submited:8519
9003585,2018-08-24 16:45:18,00:46:02,2,Wrong flag submited:9061
9003580,2018-08-24 16:45:22,00:30:22,2,Wrong flag submited:8520
9003585,2018-08-24 16:45:25,00:46:09,2,Wrong flag submited:8819
9003575,2018-08-24 16:45:26,00:27:34,2,Wrong flag submited:8807
9003580,2018-08-24 16:45:34,00:30:34,2,Wrong flag submited:8615
9003571,2018-08-24 16:45:35,00:30:14,2,Wrong flag submited:8765
9003575,2018-08-24 16:45:39,00:27:47,2,Wrong flag submited:8768
9003580,2018-08-24 16:45:41,00:30:41,2,Wrong flag submited:8616
9003575,2018-08-24 16:45:48,00:27:56,2,Wrong flag submited:8765
9003575,2018-08-24 16:45:51,00:27:59,2,Wrong flag submited:8766
9003575,2018-08-24 16:46:01,00:28:09,2,Wrong flag submited:8730
9003575,2018-08-24 16:46:14,00:28:22,2,Wrong flag submited:8716
9003584,2018-08-24 16:46:16,00:07:58,4,Hint 1 taken
9003575,2018-08-24 16:46:23,00:28:32,2,Wrong flag submited:8718
9003571,2018-08-24 16:46:26,00:31:05,2,Level cowardly skipped
9003575,2018-08-24 16:46:26,00:28:35,2,Wrong flag submited:8719
9003575,2018-08-24 16:46:29,00:28:37,2,Wrong flag submited:8720
9003575,2018-08-24 16:46:31,00:28:40,2,Wrong flag submited:8721
9003575,2018-08-24 16:46:40,00:28:48,2,Wrong flag submited:8615
9003575,2018-08-24 16:46:43,00:28:51,2,Wrong flag submited:8616
9003582,2018-08-24 16:46:50,00:04:40,3,Wrong flag submited:web
9003580,2018-08-24 16:46:51,00:31:51,2,Wrong flag submited:8817
9003575,2018-08-24 16:46:53,00:29:01,2,Wrong flag submited:859
9003575,2018-08-24 16:46:56,00:29:04,2,Wrong flag submited:8519
9003575,2018-08-24 16:46:58,00:29:06,2,Wrong flag submited:8520
9003580,2018-08-24 16:47:02,00:32:02,2,Wrong flag submited:8816
9003582,2018-08-24 16:47:07,00:04:57,3,Correct flag submited
9003585,2018-08-24 16:47:07,00:47:51,2,Wrong flag submited:8730
9003575,2018-08-24 16:47:14,00:29:23,2,Wrong flag submited:8489
9003585,2018-08-24 16:47:18,00:48:02,2,Wrong flag submited:5611
9003575,2018-08-24 16:47:22,00:29:31,2,Wrong flag submited:8473
9003580,2018-08-24 16:47:23,00:32:23,2,Wrong flag submited:8765
9003585,2018-08-24 16:47:27,00:48:11,2,Wrong flag submited:6814
9003575,2018-08-24 16:47:37,00:29:45,2,Wrong flag submited:8774
9003575,2018-08-24 16:47:40,00:29:49,2,Wrong flag submited:8474
9003575,2018-08-24 16:47:43,00:29:51,2,Wrong flag submited:8475
9003579,2018-08-24 16:47:43,00:36:40,4,Correct flag submited
9003579,2018-08-24 16:47:43,00:36:40,4,Game finished
9003580,2018-08-24 16:47:45,00:32:45,2,Level cowardly skipped
9003586,2018-08-24 16:47:49,00:29:07,2,Help level accessed
9003577,2018-08-24 16:47:58,00:14:02,3,Correct flag submited
9003575,2018-08-24 16:48:02,00:30:10,2,Wrong flag submited:8376
9003575,2018-08-24 16:48:05,00:30:13,2,Wrong flag submited:8377
9003575,2018-08-24 16:48:15,00:30:23,2,Wrong flag submited:8358
9003585,2018-08-24 16:48:18,00:49:02,2,Wrong flag submited:8126
9003575,2018-08-24 16:48:23,00:30:31,2,Wrong flag submited:8186
9003575,2018-08-24 16:48:25,00:30:34,2,Wrong flag submited:8187
9003575,2018-08-24 16:48:28,00:30:37,2,Wrong flag submited:8188
9003585,2018-08-24 16:48:29,00:49:13,2,Wrong flag submited:8132
9003585,2018-08-24 16:48:40,00:49:24,2,Wrong flag submited:8187
9003585,2018-08-24 16:48:55,00:49:39,2,Wrong flag submited:8358
9003585,2018-08-24 16:49:10,00:49:54,2,Wrong flag submited:8475
9003577,2018-08-24 16:49:11,00:01:13,4,Hint 1 taken
9003575,2018-08-24 16:49:17,00:31:25,2,Wrong flag submited:8130
9003575,2018-08-24 16:49:19,00:31:28,2,Wrong flag submited:8131
9003575,2018-08-24 16:49:21,00:31:30,2,Wrong flag submited:8132
9003575,2018-08-24 16:49:23,00:31:32,2,Wrong flag submited:8133
9003585,2018-08-24 16:49:27,00:50:11,2,Wrong flag submited:8616
9003575,2018-08-24 16:49:38,00:31:46,2,Wrong flag submited:8126
9003586,2018-08-24 16:49:40,00:30:58,2,Level cowardly skipped
9003585,2018-08-24 16:49:40,00:50:24,2,Wrong flag submited:8718
9003585,2018-08-24 16:49:48,00:50:32,2,Wrong flag submited:8719
9003585,2018-08-24 16:49:54,00:50:38,2,Wrong flag submited:8720
9003585,2018-08-24 16:50:01,00:50:46,2,Wrong flag submited:8721
9003585,2018-08-24 16:50:09,00:50:53,2,Wrong flag submited:8730
9003585,2018-08-24 16:50:11,00:50:55,2,Wrong flag submited:
9003581,2018-08-24 16:50:15,00:14:31,2,Wrong flag submited:wpshop
9003585,2018-08-24 16:50:19,00:51:03,2,Wrong flag submited:8765
9003585,2018-08-24 16:50:25,00:51:09,2,Wrong flag submited:8721
9003586,2018-08-24 16:50:26,00:00:46,3,Hint 1 taken
9003586,2018-08-24 16:50:27,00:00:47,3,Hint 2 taken
9003581,2018-08-24 16:50:42,00:14:59,2,Correct flag submited
9003576,2018-08-24 16:50:43,00:06:38,3,Wrong flag submited:bigbroker
9003576,2018-08-24 16:50:56,00:06:51,3,Wrong flag submited:nobody
9003576,2018-08-24 16:51:04,00:07:00,3,Wrong flag submited:kypo
9003576,2018-08-24 16:51:13,00:07:08,3,Wrong flag submited:bigbroker
9003585,2018-08-24 16:51:42,00:52:26,2,Wrong flag submited:8820
9003585,2018-08-24 16:51:53,00:52:37,2,Wrong flag submited:8816
9003585,2018-08-24 16:52:02,00:52:46,2,Wrong flag submited:8817
9003582,2018-08-24 16:52:55,00:05:48,4,Hint 1 taken
9003586,2018-08-24 16:52:56,00:03:16,3,Help level accessed
9003576,2018-08-24 16:53:04,00:08:59,3,Wrong flag submited:root
9003578,2018-08-24 16:53:32,00:20:06,4,Hint 1 taken
9003575,2018-08-24 16:53:34,00:35:42,2,Hint 1 taken
9003575,2018-08-24 16:53:35,00:35:44,2,Hint 2 taken
9003575,2018-08-24 16:53:37,00:35:45,2,Help level accessed
9003580,2018-08-24 16:53:46,00:06:01,3,Correct flag submited
9003576,2018-08-24 16:54:03,00:09:58,3,Wrong flag submited:sOeIN
9003581,2018-08-24 16:54:11,00:03:28,3,Correct flag submited
9003575,2018-08-24 16:54:33,00:36:41,2,Level cowardly skipped
9003576,2018-08-24 16:54:36,00:10:32,3,Wrong flag submited:bigbroker
9003576,2018-08-24 16:54:40,00:10:35,3,Wrong flag submited:kypo
9003578,2018-08-24 16:54:44,00:21:17,4,Hint 2 taken
9003585,2018-08-24 16:55:09,00:55:53,2,Wrong flag submited:1780
9003585,2018-08-24 16:55:16,00:56:01,2,Wrong flag submited:8710
9003585,2018-08-24 16:55:24,00:56:08,2,Correct flag submited
9003571,2018-08-24 16:55:27,00:02:07,3,Correct flag submited
9003577,2018-08-24 16:55:30,00:07:32,4,Hint 3 taken
9003585,2018-08-24 16:55:30,00:00:06,3,Hint 1 taken
9003577,2018-08-24 16:55:37,00:07:39,4,Hint 2 taken
9003576,2018-08-24 16:55:48,00:11:43,3,Wrong flag submited:bigbroker
9003576,2018-08-24 16:56:16,00:12:11,3,Wrong flag submited:kypo
9003576,2018-08-24 16:56:34,00:12:29,3,Wrong flag submited:bigbroker
9003583,2018-08-24 16:56:42,00:11:28,4,Hint 3 taken
9003583,2018-08-24 16:56:44,00:11:30,4,Hint 2 taken
9003581,2018-08-24 16:57:23,00:03:12,4,Hint 1 taken
9003581,2018-08-24 16:57:54,00:03:42,4,Hint 3 taken
9003581,2018-08-24 16:58:55,00:04:44,4,Hint 2 taken
9003576,2018-08-24 16:59:03,00:14:59,3,Wrong flag submited:admin
9003576,2018-08-24 16:59:14,00:15:09,3,Wrong flag submited:meterpreter
9003583,2018-08-24 17:00:29,00:15:15,4,Hint 1 taken
9003581,2018-08-24 17:00:38,00:06:27,4,Level cowardly skipped
9003581,2018-08-24 17:00:38,00:06:27,4,Game finished
9003583,2018-08-24 17:00:40,00:15:26,4,Level cowardly skipped
9003583,2018-08-24 17:00:40,00:15:26,4,Game finished
9003576,2018-08-24 17:00:40,00:16:36,3,Level cowardly skipped
9003575,2018-08-24 17:00:42,00:06:09,3,Hint 1 taken
9003575,2018-08-24 17:00:44,00:06:10,3,Hint 2 taken
9003585,2018-08-24 17:00:45,00:05:21,3,Level cowardly skipped
9003585,2018-08-24 17:00:47,00:00:01,4,Level cowardly skipped
9003585,2018-08-24 17:00:47,00:00:01,4,Game finished
9003575,2018-08-24 17:00:47,00:06:13,3,Help level accessed
9003575,2018-08-24 17:00:50,00:06:16,3,Level cowardly skipped
9003577,2018-08-24 17:00:51,00:12:53,4,Level cowardly skipped
9003577,2018-08-24 17:00:51,00:12:53,4,Game finished
9003575,2018-08-24 17:00:52,00:00:02,4,Hint 1 taken
9003575,2018-08-24 17:00:53,00:00:03,4,Hint 2 taken
9003575,2018-08-24 17:00:54,00:00:04,4,Hint 3 taken
9003575,2018-08-24 17:00:57,00:00:07,4,Help level accessed
9003575,2018-08-24 17:01:01,00:00:11,4,Level cowardly skipped
9003575,2018-08-24 17:01:01,00:00:11,4,Game finished
9003571,2018-08-24 17:01:03,00:05:35,4,Level cowardly skipped
9003571,2018-08-24 17:01:03,00:05:35,4,Game finished
9003576,2018-08-24 17:01:07,00:00:26,4,Game finished
9003576,2018-08-24 17:01:07,00:00:26,4,Level cowardly skipped
9003570,2018-08-24 17:01:14,00:55:38,2,Level cowardly skipped
9003570,2018-08-24 17:01:21,00:00:07,3,Level cowardly skipped
9003580,2018-08-24 17:01:25,00:07:38,4,Level cowardly skipped
9003580,2018-08-24 17:01:25,00:07:38,4,Game finished
9003570,2018-08-24 17:01:25,00:00:04,4,Level cowardly skipped
9003570,2018-08-24 17:01:25,00:00:04,4,Game finished
9003582,2018-08-24 17:01:29,00:14:22,4,Level cowardly skipped
9003582,2018-08-24 17:01:29,00:14:22,4,Game finished
9003578,2018-08-24 17:01:36,00:28:09,4,Level cowardly skipped
9003578,2018-08-24 17:01:36,00:28:09,4,Game finished
9003584,2018-08-24 17:02:25,00:24:07,4,Game finished
9003584,2018-08-24 17:02:25,00:24:07,4,Correct flag submited


==> supplementary materials/vizsec-questionnaire-responses.csv <==
Response ID;Date submitted;Date started;Date last action;Find out when you finished the game. [Hours:Minutes:Seconds][Hours];Find out when you finished the game. [Hours:Minutes:Seconds][Minutes];Find out when you finished the game. [Hours:Minutes:Seconds][Seconds];Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Find out how much time was assigned for playing the game. [Hours:Minutes:Seconds][Hours];Find out how much time was assigned for playing the game. [Hours:Minutes:Seconds][Minutes];Find out how much time was assigned for playing the game. [Hours:Minutes:Seconds][Seconds];Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Characterize your score compared to other players.;Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Find out in which level(s) you reached the lowest score. [Level 1];Find out in which level(s) you reached the lowest score. [Level 2];Find out in which level(s) you reached the lowest score. [Level 3];Find out in which level(s) you reached the lowest score. [Level 4];Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Find out your final score.;Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Find out how much time you spent in the 2nd level. [Hours:Minutes:Seconds][Hours (HH)];Find out how much time you spent in the 2nd level. [Hours:Minutes:Seconds][Minutes (MM)];Find out how much time you spent in the 2nd level. [Hours:Minutes:Seconds][Seconds (SS)];Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Is there somebody who reached high score in significantly short time? If so insert his Player ID.;Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Find out when you advanced from 2nd to 3rd level? [Hours:Minutes:Seconds][Hours];Find out when you advanced from 2nd to 3rd level? [Hours:Minutes:Seconds][Minutes];Find out when you advanced from 2nd to 3rd level? [Hours:Minutes:Seconds][Seconds];Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Characterize your time spent by playing compared to other players.;Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Find out who reached the best score.;Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Find out the player who reached the closest score to your score.;Identify:  a) whether he was better or worse than you, and  b) why he won/lost this mini competition.;Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Find out in which level you lost most points in the game. [Level 1];Find out in which level you lost most points in the game. [Level 2];Find out in which level you lost most points in the game. [Level 3];Find out in which level you lost most points in the game. [Level 4];What was the reason for losing the points?;Evaluate task difficulty and meaningfulness [The task was easy to complete.];Evaluate task difficulty and meaningfulness [The task was meaningful.];Which visualization was more helpful to solve the task? [Clustering results view];Which visualization was more helpful to solve the task? [Timeline results view];Free comments on the clustering results view;Free comments on the timeline results view;Age;Gender;Highest educational qualification;Exposure to the technology [Smartphone];Exposure to the technology [Laptop];Exposure to the technology [Desktop];Exposure to the technology [Tablet];Familiarity with cybersecurity topics
1;2018-08-24 15:51:35;2018-08-24 15:36:40;2018-08-24 15:51:35;1;11;24;Agree;Agree;Useful;Useful;;;1;15;0;Slightly disagree;Slightly agree;Somewhat useful;Somewhat useful;;;My score was rather average;Agree;Agree;Useful;Somewhat useless;;;No;No;Yes;Yes;Strongly agree;Slightly agree;Useful;Useful;;;45;Agree;Agree;Somewhat useful;Useful;;;0;0;0;Agree;Slightly agree;Useful;Useless;;;78;Agree;Slightly agree;Useful;Somewhat useless;;;0;54;23;Agree;Agree;Somewhat useless;Absolutely useful / I used it exclusively;;;My time was rather average;Strongly agree;Slightly agree;Useful;Somewhat useless;;;78;Strongly agree;Agree;Somewhat useful;Useful;;;83;He solved more levels, but used more hints;Slightly agree;Disagree;Somewhat useless;Absolutely useful / I used it exclusively;;;No;No;Yes;Yes;Skip the level;Agree;Agree;Somewhat useful;Absolutely useful / I used it exclusively;;;16-19;Male;High school / Secondary school;Daily use;Daily use;Rarely use;Rarely use;Experienced user
2;2018-08-24 15:53:05;2018-08-24 15:36:43;2018-08-24 15:53:05;1;12;8;Agree;Slightly agree;Useful;Useful;both stats are 1 sec off each other;both stats are 1 sec off each other;1;0;0;Agree;Disagree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;I reached higher score than most players;Agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;Yes;Yes;No;No;Agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;63;Agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;0;44;41;Strongly agree;Agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;78;Agree;Agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;0;24;30;Agree;Slightly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;I was one of the slowest players;Agree;Slightly disagree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;78 79;Agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;84;"better

by completing last level +20p";Slightly disagree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;No;No;No;Yes;hints;Agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;16-19;Male;High school / Secondary school;Daily use;Daily use;Rarely use;Don't own one;Novice user
3;2018-08-24 15:49:25;2018-08-24 15:36:49;2018-08-24 15:49:25;1;0;0;Disagree;Disagree;Absolutely useless / I did not use it;Useful;;;1;15;0;Agree;Strongly disagree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;I reached lower score than most players;Agree;Strongly disagree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;No;Yes;Yes;Yes;Agree;Strongly disagree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;20;Agree;Disagree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;0;0;0;Agree;Strongly disagree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;84;Agree;Disagree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;0;0;0;Agree;Agree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;I was one of the slowest players;Agree;Strongly disagree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;79 78;Agree;Strongly disagree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;70;same;Agree;Strongly disagree;Absolutely useless / I did not use it;Useful;;;No;Yes;Yes;Yes;didn- t get through;Agree;Strongly disagree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;16-19;Female;High school / Secondary school;Daily use;Daily use;Don't own one;Don't own one;Complete newbie
4;2018-08-24 15:51:48;2018-08-24 15:36:50;2018-08-24 15:51:48;1;4;4;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;1;14;6;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;I reached lower score than most players;Strongly agree;Strongly agree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;No;Yes;Yes;Yes;Strongly agree;Strongly agree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;10;Strongly agree;Strongly agree;Useful;Useful;;;0;30;54;Agree;Strongly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;78;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;1;0;45;Disagree;Agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;I was one of the slowest players;Strongly agree;Strongly agree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;78 + 79;Strongly agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;72,74,75;better, since i didnt really care :) ;Strongly agree;Strongly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;No;Yes;Yes;No;Skipped;Strongly agree;Strongly agree;Somewhat useful;Somewhat useful;;;16-19;Male;Elementary school;Daily use;Weekly use;Daily use;Rarely use;Experienced user
5;2018-08-24 15:49:40;2018-08-24 15:37:09;2018-08-24 15:49:40;1;0;31;Agree;Slightly agree;Useless;Useful;;;1;0;0;Agree;Slightly disagree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;I reached higher score than most players;Agree;Slightly disagree;Somewhat useful;Somewhat useful;;;No;No;No;Yes;Disagree;Agree;Absolutely useless / I did not use it;Useful;;;70;Agree;Slightly disagree;Useful;Useful;The finishing times aren't the same.;The finishing times aren't the same.;0;36;40;Agree;Slightly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;78 79;Slightly disagree;Slightly agree;Somewhat useless;Useful;;;0;19;44;Agree;Agree;Absolutely useless / I did not use it;Useful;;;I was one of the fastest players;Agree;Slightly disagree;Useless;Useful;;;79 78;Agree;Slightly disagree;Somewhat useful;Somewhat useful;;;78;He had the same score. Our score gains were very simillar, probably because of our knowledge and skill, which are almost the same.;Slightly agree;Slightly agree;Useful;Absolutely useful / I used it exclusively;;;No;No;No;Yes;I didn't really know, what to do. The reason was this kind of exploitation is not very common and people don't just stumble over it.;Slightly agree;Slightly agree;Useful;Useful;;;16-19;Male;High school / Secondary school;Daily use;Rarely use;Daily use;Rarely use;Experienced user
6;2018-08-24 15:50:34;2018-08-24 15:37:20;2018-08-24 15:50:34;0;57;50;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Useful;;;1;14;6;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;I reached higher score than most players;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;No;No;No;Yes;Agree;Disagree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;67;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;0;18;33;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;78;Slightly agree;Agree;Useful;Absolutely useless / I did not use it;;;0;30;56;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;My time was rather average;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;78 79;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;78 79;"a) Better.
b) Better score.";Strongly agree;Slightly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;No;No;No;Yes;Hints + didn't complete the level;Strongly agree;Strongly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;16-19;Male;High school / Secondary school;Daily use;Daily use;Daily use;Daily use;Security professional
7;2018-08-24 15:56:53;2018-08-24 15:37:44;2018-08-24 15:56:53;1;0;36;Agree;Agree;Useful;Useful;;;1;0;0;Strongly agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;I reached a rather lower score;Strongly agree;Strongly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;No;Yes;Yes;Yes;Agree;Agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;20;Strongly agree;Strongly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;0;55;16;Slightly agree;Agree;Somewhat useful;Somewhat useless;;;78;Agree;Slightly disagree;Useful;Useful;;;0;0;0;Slightly disagree;Slightly disagree;Useless;Useful;;;My time was rather average;Strongly agree;Strongly agree;Useful;Somewhat useful;;;78 79;Agree;Agree;Somewhat useless;Absolutely useful / I used it exclusively;;;72 74 75;"a) it was a tie
b) 72 was faster";Slightly agree;Slightly disagree;Useful;Somewhat useful;;;No;Yes;Yes;Yes;None;Strongly agree;Slightly disagree;Useful;Somewhat useful;;;16-19;Male;High school / Secondary school;Daily use;Daily use;Daily use;Don't own one;Experienced user
8;2018-08-24 15:50:26;2018-08-24 15:37:55;2018-08-24 15:50:26;0;18;34;Agree;Slightly disagree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;1;14;6;Agree;Slightly disagree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;I reached a rather lower score;Agree;Slightly disagree;Somewhat useless;Somewhat useless;;;No;Yes;No;No;Agree;Agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;30;Strongly agree;Slightly agree;Somewhat useless;Absolutely useful / I used it exclusively;;;0;18;34;Agree;Slightly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;79;Slightly agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;1;8;23;Strongly agree;Slightly disagree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;I was one of the slowest players;Agree;Slightly disagree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;79;Strongly agree;Agree;Somewhat useless;Absolutely useful / I used it exclusively;;;75;Take hint ;Slightly disagree;Strongly disagree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;No;Yes;No;No;I need help ;Strongly agree;Disagree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;16-19;Male;High school / Secondary school;Daily use;Daily use;Don't own one;Daily use;Experienced user
9;2018-08-24 16:15:53;2018-08-24 15:38:35;2018-08-24 16:15:53;0;59;15;Agree;Slightly disagree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;There should be some buttons to select or deselect all players at once. Now the user has to click on each player individually.;1;0;0;Strongly agree;Slightly disagree;Useful;Useful;;;My score was rather average;Strongly agree;Slightly disagree;Somewhat useful;Useful;;;No;Yes;No;Yes;Agree;Slightly disagree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;45;Strongly agree;Agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;0;31;5;Strongly agree;Slightly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;no;Disagree;Disagree;Absolutely useless / I did not use it;Somewhat useful;;;0;13;33;Agree;Slightly agree;Useful;Useful;The time shown in clustering view does not correspond with the timeline view. One shows 13:32 and the other 13:33.;The areas which mark individual levels seem misaligned with the points in time when a person submitted a level.;My time was rather average;Slightly agree;Slightly disagree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;78 79;Strongly agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;83 80 76;"a) better
b) he had more points in level 2";Slightly agree;Slightly disagree;Useful;Somewhat useless;;;No;Yes;No;Yes;not doing the levels;Agree;Disagree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;16-19;Male;High school / Secondary school;Daily use;Daily use;Weekly use;Rarely use;Experienced user
10;2018-08-24 15:58:11;2018-08-24 15:39:29;2018-08-24 15:58:11;1;21;41;Agree;Slightly disagree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;0;60;0;Disagree;Agree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;;;I reached a rather high score;Slightly agree;Agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;Yes;No;No;No;Agree;Disagree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;45;Agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;0;23;32;Agree;Agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;81;Slightly agree;Agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;;;0;57;16;Agree;Slightly agree;Somewhat useless;Useful;"it looks cool, but that's about it......
";tricky to get hold of it;My playing time was quite long;Agree;Slightly disagree;Somewhat useful;Useful;;;79 78;Strongly agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;71 76 80;"a ) i've no idea
b) i've no idea";Strongly agree;Agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;No;No;Yes;No;idk, i suck;Slightly disagree;Agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;16-19;Male;Elementary school;Daily use;Daily use;Daily use;Don't own one;Experienced user
11;2018-08-24 16:02:47;2018-08-24 15:41:05;2018-08-24 16:02:47;0;56;34;Strongly agree;Slightly agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;again, a mere table would be more useful, no need for the fancy visualizations;again, a mere table would be more useful, no need for the fancy visualizations;1;0;0;Slightly agree;Slightly disagree;Useful;Useful;shows 58 minutes, not exactly 1 hour (at least in the grey bar at the top);;I reached higher score than most players;Strongly agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;only the results table was needed, both visualizations were useless;only the results table was needed, both visualizations were useless;No;No;No;Yes;Agree;Agree;Useful;Useless;;;70;Strongly agree;Slightly disagree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;finished using the table on the side;0;28;9;Strongly agree;Agree;Absolutely useful / I used it exclusively;Absolutely useless / I did not use it;again, the last big dot is the last change in score, not the time I finished the level - if I wanted to really know the time I spent here, I would have to look to the timeline, but it's not very natural;;74;Agree;Agree;Useful;Somewhat useless;;;0;25;28;Agree;Agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;;My playing time was quite short;Strongly agree;Slightly agree;Somewhat useless;Absolutely useless / I did not use it;most of us didn't finish at all, the marking signifies the last change in score, but it's NOT the time I stopped playing;;78 79;Strongly agree;Agree;Absolutely useless / I did not use it;Absolutely useful / I used it exclusively;;completed using the table on the side;79;"a) same
b) got some points from level 4";Slightly agree;Slightly agree;Useful;Useless;;;No;No;No;Yes;hints;Strongly agree;Slightly agree;Absolutely useless / I did not use it;Absolutely useless / I did not use it;did it from memory, clustering view could show negative score for some levels;did it from memory;16-19;Male;Elementary school;Daily use;Rarely use;Daily use;Don't own one;Experienced user
12;2018-08-24 15:55:29;2018-08-24 15:50:23;2018-08-24 15:55:29;1;3;0;Slightly disagree;Agree;Useful;Somewhat useful;;;1;0;0;Slightly disagree;Agree;Useful;Somewhat useful;;;My score was rather average;Agree;Slightly agree;Useful;Somewhat useful;;;No;No;No;Yes;Slightly disagree;Agree;Useful;Somewhat useful;;;55;Slightly disagree;Agree;Useful;Somewhat useful;;;0;15;0;Slightly disagree;Agree;Useful;Somewhat useful;;;74;Slightly disagree;Agree;Useful;Somewhat useful;;;0;30;0;Slightly disagree;Agree;Useful;Somewhat useful;;;My time was rather average;Slightly disagree;Agree;Useful;Somewhat useful;;;78;Slightly disagree;Agree;Useful;Somewhat useful;;;82;"better
more time";Agree;Slightly disagree;Useful;Somewhat useful;;;No;No;No;Yes;"Not enough time, my system was not working properly
Like I was literally sooo close to being finished, literally typing the final command into ssh";Slightly disagree;Slightly agree;Useful;Somewhat useful;;;16-19;Male;Elementary school;Daily use;Rarely use;Daily use;Daily use;Experienced user
